Synthesizing Property & Casualty Ratemaking Datasets using Generative Adversarial Networks

Due to confidentiality issues, it can be difficult to access or share interesting datasets for methodological development in actuarial science, or other fields where personal data are important. We show how to design three different types of generative adversarial networks (GANs) that can build a synthetic insurance dataset from a confidential original dataset. The goal is to obtain synthetic data that no longer contains sensitive information but still has the same structure as the original dataset and retains the multivariate relationships. In order to adequately model the specific characteristics of insurance data, we use GAN architectures adapted for multi-categorical data: a Wassertein GAN with gradient penalty (MC-WGAN-GP), a conditional tabular GAN (CTGAN) and a Mixed Numerical and Categorical Differentially Private GAN (MNCDP-GAN). For transparency, the approaches are illustrated using a public dataset, the French motor third party liability data. We compare the three different GANs on various aspects: ability to reproduce the original data structure and predictive models, privacy, and ease of use. We find that the MC-WGAN-GP synthesizes the best data, the CTGAN is the easiest to use, and the MNCDP-GAN guarantees differential privacy.

==> Morgan.txt <==
1. For the MC-WGAN-GP and CTGAN, it sounds like you took your architectures mostly from Camino and Kuo, respectively.  How much hyperparameter tuning did you do on these networks in terms of the number of layers?  I'm curious if more layers would've made further improvements to these GANs.  And also if more layers would've 'saved' the differentially private GAN. 
    
- We performed very little tuning on the CTGAN model. With Kuo's wrapper it is intended to be relatively plug-and-play. We did quite a bit of tuning on the MC-WGAN-GP model and we have added text about those explorations to the paper.

2. How do the discriminator and generator network architectures of the CTGAN compare with the WGAN-GP?  There are more details on the former than the latter in the paper.

- Thanks for this note, we have added more details about the architecture in the paper. 


3. Any ideas on why you think the MC-WGAN-GP seemed to perform the best, overall?  This would be helpful insight to include at the end of the results discussion.  Perhaps further ablation studies between the MC-WGAN-GP and/or CTGAN could help shed some light on why?

- This is what we struggled with throughout the project. The short answer is, we are not sure. As we continue this work, we hope for that to become more clear, but for right now, we are not sure. 

4. Since part of the purpose of using GANs is to anonymize data for public research, further examination of the level of privacy in this paper would be useful to help these techniques gain traction.  While I'm not up to speed on how this is tested in the differential privacy area, one idea that comes to mind would be to generate a few million records for the CTGAN and MC-WGAN-GP architectures and then compare to see what percentage of the generated records (if any) are identical to ones in the real data.

- We looked at this in a few of the cases. The problem is that when all the variables are categorical (and especially since they don't have many levels) you will have a large number of observations the same. This does not mean that privacy is broken. For example, in the original dataset 16942 rows (4%) were duplicates of another row in the dataset. So it is hard to know what the "right" number of duplicates would be. The differential privacy framework says that there is no way to tell whether a certain observation was included in the original dataset. It is rather difficult to test after the fact. 

5. One last suggestion (probably relates to 3, above) on understanding the ability of the different techniques to simulate multivariate correlations is to compare Cramer's V correlation coefficients for the independent variables between the real data and the simulated datasets.  This is one area where it seems like the extent to which a particular network is faltering on this front, its performance could be bolstered by additional layers in the generator (and possibly the discriminator) network(s).

-This is a good suggestion. We looked at that as we were working through the problem and came to the conclusion that while it gave us some information, we were less interested in the bivariate relationships than we were in the multivariate relationships assessed by the similar Poisson regression fit. 

==> To_Do.txt <==
Plots
    Consider changing the colors
    Add labels to the axes
    Font

Architecture for the CTGAN (Page 6 in Xu et al, https://arxiv.org/pdf/1907.00503.pdf)

Details on hyperparameter tuning for MCC-WGAN-GP
    
